QFT-based Homogenization

Efficient numerical characterization is a key problem in composite material analysis. To follow accuracy improvement in image tomography, memory efficient methods of numerical characterization have been developed. Among them, an FFT based solver has been proposed by Moulinec and Suquet (1994,1998) bringing down numerical characterization complexity to the FFT complexity. Nevertheless, recent development of tomography sensors made memory requirement and calculation time reached another level. To avoid this bottleneck, the new leaps in the field of Quantum Computing have been used. This paper will present the application of the Quantum Fourier Transform (QFT) to replace the Fast Fourier Transform (FFT) in Moulinec and Suquet algorithm. It will mainly focused on how to read out Fourier coefficients stored in a quantum state. First, a reworked Hadamard test algorithm applied with Most likelihood amplitude estimation (MLQAE) is used to determine the quantum coefficients. Second, an improvement avoiding Hadamard test is presented in case of Material characterization on mirrored domain. Finally, this last algorithm is applied to Material homogenization to determine effective stiffness of basic geometries.

==> data/real_devices/ehningen/amp_error.dat <==
x,amp1,amp2,amp3
1,0.009707687287805427,0.003844674607670834,0.0017655719766394352
2,0.00365164422132872,0.0020729541864513753,0.0020208729391318517
4,0.0030907070392731384,0.0014606819327860289,0.001441229560440721
8,0.001786474406326727,0.0014083368963500598,0.0013751595000792594
16,0.0013832468467975978,0.001178106337709389,0.0012458061276711062
32,0.0010819710853658625,0.0010728440028482445,0.0011209254748108354
64,0.0007100225094128331,0.000845014471841482,0.000844691101111239
128,0.00033806402552253315,0.0004551770696269552,0.0004415109259147121
256,6.631167430840024e-05,9.036852670298303e-05,0.00010566879433431818
512,3.0036001980160432e-05,8.944240411018492e-06,8.36822181320418e-06


==> data/real_devices/ehningen/mitigated/amp_error.dat <==
x,th,amp_1,amp_2,amp_3,amp_4,amp_5,amp_6,amp_7,amp_8
1,0.5,0.009791611789895837,0.008509582461786352,0.004940281160342668,0.006344443001681327,0.004882496545047454,0.004023589228393199,0.003306313788029053,0.0047728863052226515
2,0.25,0.005199409254154131,0.005518411753577295,0.003555610536887654,0.0035156794514882793,0.0026103425906860876,0.0024889134812284774,0.0020757567927403133,0.0027641587398724247
4,0.125,0.0023530770189559348,0.0028192701250613406,0.0020312865483001655,0.0019220716680541097,0.0022488919773374027,0.0028776621938991446,0.0024648751318936575,0.0019683258647097803
8,0.0625,0.001528328951690794,0.0011031416492860767,0.0012143354463428958,0.0011342935435795288,0.002545102137363703,0.0027685577177188115,0.002589853644886242,0.0012395665830579549
16,0.03125,0.0010996368046744364,0.0009863559171130354,0.0006979468313454861,0.0005519686149922098,0.00244166050965241,0.002558664240659303,0.002501115352416283,0.0007826333762392669
32,0.015625,0.0007709693739675282,0.0005510227138475821,0.00048032627958143894,0.00032445035083878413,0.0017951382982275834,0.001798384535366443,0.001816219214888243,0.0005051719499691631
64,0.0078125,0.0002801781915845847,0.0003596255754912458,0.00028344362820518777,0.0002165892103671463,0.0006559352468271052,0.0006097448927566862,0.000628529641826836,0.00028955166539628704
128,0.00390625,0.00016045418383520135,0.00015471346478664326,0.00011223417590902618,6.651587690964522e-05,0.0001960622409174273,0.00018018115075797982,0.00020904452827171793,0.00015371549751124755
256,0.001953125,6.551589573295935e-05,4.692938873812614e-05,4.281688447904108e-05,5.5725644852755435e-05,7.479401337838753e-05,6.88446233960749e-05,4.698159458046413e-05,2.9575514015928177e-05
512,0.0009765625,4.139822993760034e-05,4.110034031178378e-05,3.812272551999562e-05,4.751917065775601e-05,4.568004400131165e-05,4.1893764250394706e-05,4.383998024707903e-05,3.483742470595796e-05


==> data/real_devices/ehningen/mitigated/shots_error.dat <==
x,th,amp_1,amp_2,amp_3,amp_4,amp_5,amp_6,amp_7,amp_8,amp_9,amp_10
128,1.0,0.009791611789895837,0.005199409254154131,0.0023530770189559348,0.001528328951690794,0.0010996368046744364,0.0007709693739675282,0.0002801781915845847,0.00016045418383520135,6.551589573295935e-05,4.139822993760034e-05
256,0.5,0.008509582461786352,0.005518411753577295,0.0028192701250613406,0.0011031416492860767,0.0009863559171130354,0.0005510227138475821,0.0003596255754912458,0.00015471346478664326,4.692938873812614e-05,4.110034031178378e-05
512,0.25,0.004940281160342668,0.003555610536887654,0.0020312865483001655,0.0012143354463428958,0.0006979468313454861,0.00048032627958143894,0.00028344362820518777,0.00011223417590902618,4.281688447904108e-05,3.812272551999562e-05
1024,0.125,0.006344443001681327,0.0035156794514882793,0.0019220716680541097,0.0011342935435795288,0.0005519686149922098,0.00032445035083878413,0.0002165892103671463,6.651587690964522e-05,5.5725644852755435e-05,4.751917065775601e-05
2048,0.0625,0.004882496545047454,0.0026103425906860876,0.0022488919773374027,0.002545102137363703,0.00244166050965241,0.0017951382982275834,0.0006559352468271052,0.0001960622409174273,7.479401337838753e-05,4.568004400131165e-05
4096,0.03125,0.004023589228393199,0.0024889134812284774,0.0028776621938991446,0.0027685577177188115,0.002558664240659303,0.001798384535366443,0.0006097448927566862,0.00018018115075797982,6.88446233960749e-05,4.1893764250394706e-05
8192,0.015625,0.003306313788029053,0.0020757567927403133,0.0024648751318936575,0.002589853644886242,0.002501115352416283,0.001816219214888243,0.000628529641826836,0.00020904452827171793,4.698159458046413e-05,4.383998024707903e-05
16384,0.0078125,0.0047728863052226515,0.0027641587398724247,0.0019683258647097803,0.0012395665830579549,0.0007826333762392669,0.0005051719499691631,0.00028955166539628704,0.00015371549751124755,2.9575514015928177e-05,3.483742470595796e-05


==> data/real_devices/ehningen/shots_error.dat <==
x,th,amp_1,amp_2,amp_3,amp_4,amp_5,amp_6,amp_7,amp_8,amp_9,amp_10
128,0.08838834764831843,0.0074384933931416035,0.004126916575190226,0.002226598520015716,0.0018263220412242263,0.0015558517228078162,0.001421606014032484,0.0009102455296978285,0.00040178622422650797,0.00010648241982880723,2.552385499833831e-05
256,0.0625,0.00705404243745762,0.003927851053677217,0.002320300335211961,0.001605934453389529,0.0013190707226758747,0.0013241622363794167,0.000896551193451306,0.00032620355643039883,7.351550929483031e-05,1.8319176639008947e-05
512,0.044194173824159216,0.0030188173071828083,0.002224511611512464,0.002211124248076018,0.0016903838731546995,0.0014749097770872964,0.0012805224770545188,0.0009139596774968285,0.0004520639233667023,8.559860916710348e-05,1.4187852374519806e-05
1024,0.03125,0.0032185166404471,0.0026295495129568967,0.0019229408120390256,0.0016675860740132773,0.0014423813737777624,0.0012472214097141384,0.0009579939217077227,0.0004869715187256041,0.00010086758641731363,1.0507445166829665e-05
2048,0.022097086912079608,0.002763184619322456,0.0022575277918548855,0.0016651535940428786,0.001743314063125695,0.0013787010071185824,0.0012286131005500912,0.0009283002952830409,0.00048704776411391814,0.00010878370931873829,8.664689741849641e-06
4096,0.015625,0.002232128294957725,0.0024372240354811506,0.0017675063370350852,0.0015437832890889736,0.0012698010383818848,0.0011013828687652105,0.0008184363208799228,0.0004463121669075143,0.00010522108055140978,1.0332730651224643e-05
8192,0.011048543456039804,0.002349519430057273,0.0022256122279728724,0.0017187398544147247,0.001597400455570125,0.0013524483422478583,0.0012069752463614082,0.0008949512057869813,0.0004677849795763801,0.0001087269934082813,1.320819173610266e-05
16384,0.0078125,0.0022347487602232207,0.0021936875459571624,0.0016984894743695246,0.0014826832309446812,0.0012541260025227207,0.0010403579797870544,0.0007257256503003683,0.00033877825919217394,6.035514789926588e-05,1.0024400976033077e-05

==> data/real_devices/ibmq_ehningen/Hadamard/bell_state/L2/L22.dat <==
x,L2 
0,0.2912291580041738
1,0.2912291580041738
2,0.2839805965732798
4,0.28966349091406796
8,0.2912291580041738
16, 0.2912291580041738

==> data/real_devices/ibmq_ehningen/Hadamard/bell_state/qft/qb2.dat <==
x,rv,q0,q1,q2 
0,.5,0.2149428514638684,0.019957744911700322,0.008569286771657254
1,0.35,0.11675109712811269,0.036685438286061134,0.025117524642936057
2,0.0,0.249417962739337,0.006918539237382412,0.0076501709439266785
3,0.35,0.20601288619753014,0.01739231211731494,0.019710478351237442

==> data/real_devices/ibmq_ehningen/phase/bell_state/L2/L22.dat <==
x,L2 
0,0.09535678509475978
1,0.0692233768493927
2,0.2839805965732798
4,0.28966349091406796
8,0.2912291580041738
16, 0.2912291580041738

==> data/real_devices/ibmq_ehningen/phase/bell_state/L2/L23.dat <==
x,L2 
0,0.13642918860107356
1,0.12494842253103203
2,0.12317353721435587
4,0.12183300078139848
8,0.12184900717610325
16,0.1218473519091735

==> data/real_devices/ibmq_ehningen/phase/bell_state/qft/qb2.dat <==
x,rv,q0,q1,q2,q3,q4
0,0.5,0.49999999999999994,0.5,0.5,0.5,0.49999999999999994
1,0.3535533905932738,0.3929808700373334,0.48132439095868906,0.49646716301496285,0.4970520186512389,0.49911349051728976
2,0.0,0.29922037702845544,0.1884860085366048,0.13492514511052442,0.49840888156740687,0.4990393665834014
3,0.3535533905932738,0.4188942272147696,0.4853523773152994,0.4937478370896231,0.4972900297437574,0.49847104277658033


==> data/real_devices/ibmq_ehningen/phase/bell_state/qft/qb3.dat <==
x,rv,q0,q1,q2,q3,q4
0,0.25,0.25,0.25,0.25,0.25,0.24999999999999997
1,0.23096988312782168,0.25559873900292535,0.251858240422136,0.250059947330523,0.24987564248977698,0.25018757352258597
2,0.1767766952966369,0.2579473482955829,0.25191929499138394,0.2515938353750621,0.2507112491696575,0.25035000748334146
3,0.09567085809127246,0.2641464104413778,0.25452133957844925,0.2519709140474484,0.25035346552904364,0.25016306003703803
4,0.0,0.25663185369921665,0.25203932028861326,0.2510371195716185,0.25013457361517694,0.25022169103509717
5,0.09567085809127246,0.25872534177899714,0.25139490927183256,0.25041998337629595,0.24977116693048168,0.2500101213132752
6,0.1767766952966369,0.26438642535422896,0.25103173000447615,0.25069852108216145,0.2501050265580991,0.2501971789470796
7,0.23096988312782168,0.2579473482955829,0.24953339669314428,0.24968969121748325,0.2507509719911617,0.2503797921431039


==> data/simulator/1D/Hadamard/bell_state/L2/L2.dat <==
x,q2,q3,q4,q5
0,0.004881697877691939,0.021435394318166868,0.0975586139512676,0.4623183864826631
1,0.0005015197632696724,0.0017629842735581132,0.010604154091816424,0.03895655284223501
2,0.0001307284351150435,0.00046090453437734635,0.0027864970416266316,0.012975682281237444
4,3.2323392222586355e-05,0.00019122343124728703,0.0007916919686743462,0.0030184113219559596
8,1.0075670096938862e-05,6.112725442743905e-05,0.0002643690094394688,0.0008985382082076367
16,4.447711889036391e-06,1.8779193401195714e-05,7.231565736391328e-05,0.00027380971912129655

==> data/simulator/1D/Hadamard/bell_state/L2/L22.dat <==
x,L2 
0,0.019032338569527893
1,0.0029237800074318862
2,0.0007705313827178633
3,0.0002307613896193558
8,2.9091014724742465e-05
16,1.4649916657382554e-05

==> data/simulator/1D/Hadamard/bell_state/L2/L23.dat <==
x,L2 
0,0.01337554515
1,0.00123280182
2,0.00041812003
4,0.00009695103
8,0.00005444975
16,0.0000099746

==> data/simulator/1D/Hadamard/bell_state/L2/L24.dat <==
x,L2
0,0.02635295585
1,0.00279223862
2,0.00092166191
3,0.00030046591
8,0.00005290425
16,0.00002058952

==> data/simulator/1D/Hadamard/bell_state/L2/L25.dat <==
x,L2 
0,0.04221175283
1,0.00737624756
2,0.00253348906
4,0.00057892825
8,0.00018514386
16,0.00005256291

==> data/simulator/1D/Hadamard/bell_state/length_circuits/l2qb.dat <==
x,q2,q3,q4,q5
0,142,286,565,1130
1,428,860,1697,3394
2,714,1434,2829,5658
4,1286,2582,5093,10186
8,2430,4878,9621,19242
16,4718,9470,18677,37354


==> data/simulator/1D/Hadamard/bell_state/qft/qb2.dat <==
x,q0,q1,q2,q3,q4,q5
0,0.7120383040142897,0.6997118281765022,0.703979949675714,0.7033141516624012,0.7064616177585902,0.7066446139598505
1,0.4998355402203718,0.5047455112967544,0.4972101190430654,0.49975281542981864,0.4995333520374866,0.49999628038009236
2,0.018375376826514724,0.018795471213050308,0.009690911238233811,0.008623101942781815,0.00286243469063531,0.0010890877563242164
3,0.49277604636949107,0.5052544473802824,0.5070507018189924,0.505491809680682,0.501368346930428,0.5006554933838885


==> data/simulator/1D/Hadamard/bell_state/qft/qb3.dat <==
x,q0,q1,q2,q3,q4,q5
0,1.3685973754488137,1.4051201201896177,1.414842927283476,1.4142678593958473,1.4101551314732657,1.4125959773228132
1,1.347255363899717,1.3065881153761145,1.296220245883608,1.2937845242118624,1.2999761661071891,1.301655331261188
2,0.9581007317837554,1.003644510385404,1.0030919389374675,0.9920102193321753,0.9956044184784806,0.9997397527338192
3,0.5927000981188715,0.5753551620018269,0.5407282274000187,0.5509738512557251,0.5259441785415692,0.5395994840464525
4,0.09875095499253872,0.03074353384272138,0.0251341375511925,0.007701811335925962,0.0025327981865971997,0.004575644194118558
5,0.4792204960280759,0.5073674834322777,0.5253849448077152,0.528834825385325,0.5392027991350115,0.5404002628787699
6,1.011783743848958,1.0054310568342868,1.0063055712274953,0.9990088629135538,1.002431235915274,1.0030683299652745
7,1.4268678344068737,1.3038793552177752,1.305696053939929,1.312305403703994,1.3066694408505903,1.3052999219819312


==> data/simulator/1D/Hadamard/bell_state/qft/qb4.dat <==
x,q0,q1,q2,q3,q4,q5
0,1.5477419335886033,1.389048112832255,1.370749631378896,1.4093319226171108,1.409506515862152,1.415130554305223
1,1.4725828656134905,1.4164214751619144,1.3752290629125206,1.383832879247775,1.3866119062620252,1.3905749737667228
2,1.1468935946610743,1.3369357215320636,1.3342222263482628,1.3113668991256942,1.308321492218133,1.309934810109976
3,1.1129899031509092,1.1315925859114964,1.1635515380889625,1.16983413376668,1.1771321028870916,1.1752580014522724
4,0.933302829615811,1.0141450943003738,0.9867098452017202,0.9900187333532232,1.008694224454872,1.000125854739776
5,0.8941515925261528,0.8143764833186681,0.7796543681532021,0.7963329395467512,0.7864368884424515,0.7918136151733935
6,0.5549649503514739,0.5649555519339101,0.567654299633119,0.5538395077061989,0.5598314125061125,0.5461507057743098
7,0.3325893002732982,0.1972083359656588,0.25138732860302476,0.27014982800685844,0.27254234613605793,0.2751451203981087
8,0.25586167712322855,0.044607316722508075,0.01213917101358287,0.004675088489123203,0.006976762331623018,0.006747316500896865
9,0.27601654492897254,0.3018709687304017,0.2856929820394953,0.27970773898397966,0.27619141624556043,0.27589181847669936
10,0.6020792281246398,0.564810579475518,0.5336956130503063,0.5394176187554864,0.5401856510782974,0.5381650667844968
11,0.8877845992809478,0.6934959171840629,0.7605686406071761,0.7697394552053559,0.784818965846301,0.7885284688170565
12,0.8938104751126505,0.9440277575386018,0.997066878837267,0.9889547227956932,0.9991242915114208,0.9960692087073376
13,1.013189544091956,1.172295644946161,1.195061145123392,1.181900421734416,1.1726553800325676,1.1745517842422637
14,1.4268467273336103,1.392193684203461,1.3538319056795447,1.3309615994878814,1.3136294615787896,1.3100613130198466
15,1.5046253210917242,1.3874193297895274,1.3893313310919992,1.3914276088608393,1.386429846534189,1.3878254410392303


==> data/simulator/1D/Hadamard/bell_state/qft/qb5.dat <==
x,q0,q1,q2,q3,q4,q5
0,1.4805141041966097,1.4489760847667161,1.3879623912726686,1.4124174404189314,1.4101502468871645,1.4147840946863957
1,1.2292819569865334,1.3696969438485016,1.3589865744226808,1.382357841365545,1.3990343008298844,1.4059846335659327
2,1.4968722232871539,1.477755874491915,1.424559614821454,1.3935398478312537,1.3846177482396347,1.3853361012167857
3,1.0455953886705442,1.2688185210109935,1.3292033799646845,1.3165505567019047,1.3432881963870216,1.353499388456986
4,1.5486629865091113,1.3680146211815953,1.3302660926375156,1.2828461360195902,1.309995817528638,1.3108105370853576
5,1.1801715602801264,1.3263174085372593,1.289286745767014,1.2512626511850906,1.2454887778858952,1.2456176737574023
6,1.0524135819858897,1.1286781070408365,1.1666352720466022,1.1655848913265092,1.1649094692300204,1.1726079145760226
7,1.169948763214285,1.1625147521544723,1.1271863084045264,1.1199025337464348,1.10156917983726,1.0906542212820896
8,0.907899914553949,0.9824935262810803,0.9746233313896979,0.9793392992525312,0.9878544868898157,0.9918450855235468
9,1.280073884114439,0.9232397990691601,0.9310983739040845,0.9108494352264995,0.9080874721793754,0.9009774493210773
10,0.5264471964988298,0.771793069586866,0.8105595894096818,0.7754578864568226,0.7730822723746152,0.783948265243376
11,0.7128401235274481,0.6746533275326095,0.6803198995406206,0.6720768952383257,0.6618157273280321,0.6638140248061061
12,0.776024252951619,0.49834917322543937,0.5114160748533256,0.5294980711758391,0.5396039953600695,0.5400266463460744
13,0.5609012180664374,0.4478290641821642,0.4157628043844008,0.412453964554039,0.40289285561718685,0.40766074711275446
14,0.6051409009376906,0.3707121997644302,0.2619313040231059,0.26765564552955423,0.26482888844459507,0.26936291509774857
15,0.2794365360911317,0.18105812427266044,0.12467048686604212,0.11641816275054773,0.12591524427767722,0.13702847188525305
16,0.3824480277199803,0.1627886997138346,0.04831412212452595,0.005177871872877861,0.004093829756975661,0.009996299777799804
17,0.4810101038455001,0.17120611493355442,0.17370125306745518,0.1254081943509047,0.13911978976761266,0.13719898857272486
18,0.2978257562236611,0.37629862054790214,0.35489932778477706,0.29526426601391376,0.27628277141170043,0.2750199088298751
19,0.602455089378354,0.47191877548685485,0.40185978998384236,0.41150761108841116,0.41925701547022104,0.4119175557606585
20,0.7013685902792384,0.44762451815850685,0.5297962914258586,0.5343865566028702,0.549959097363037,0.5443402047256504
21,0.844936007873516,0.6983711545016107,0.6905014167724377,0.6740131508409146,0.6699616446626422,0.6670708107307054
22,0.6682624070082313,0.7543791054964254,0.7870952743609106,0.7827595501650203,0.777214982099534,0.782368429800351
23,1.0046116337202398,0.9094310928119821,0.9030334307888712,0.8843948996822323,0.9029009451106543,0.896809965381679
24,1.1722940930657653,0.99269337203593,1.0017973566901428,1.0180055034358113,1.0087663813487184,1.0051070256672876
25,1.1185998206774301,1.0400822278557431,1.0837860294085926,1.0890820805343222,1.0950260084231027,1.095621889418969
26,1.1671732421504153,1.2057447027791948,1.1601505673007273,1.1609590458063113,1.1896350815877839,1.1727455034315963
27,1.4276571897400239,1.1594088401832348,1.2726337995701738,1.263488920040587,1.2453108863305424,1.2440807351942114
28,1.4836171882984601,1.2786187630635708,1.3082478311401227,1.2854186493300692,1.306162944082657,1.3069707456057844
29,1.4625586502990522,1.396310871293807,1.332682588367448,1.337868778972086,1.338050383096251,1.3510101348398873
30,1.5022599655083553,1.3079553858896433,1.336955688437932,1.3749504612915453,1.3856224812487374,1.3829220836365872
31,1.7426753823006134,1.4369153556238619,1.4491565953621868,1.4268766159072994,1.4008117716899173,1.4023451147209993


==> data/simulator/1D/phase/bell_state/L2/L2.dat <==
x,q2,q3,q4,q5
0,0.004543406993392848,0.022900408915451143,0.22422073756587657,4.017501191493654
1,0.00019363274325862026,0.001244178502390998,0.009926246858863235,0.20266774094291984
2,6.15231486875619e-05,0.0005096284266177736,0.0024977828171046023,0.03964346311312713
4,9.516563629566517e-06,0.0001924005794430762,0.0011145295711356639,0.006114221891625436
8,1.0486103125368121e-05,5.18860692571301e-05,0.0002711959229918727,0.001382124143353474
16,1.7514739824772376e-06,1.657345932305176e-05,7.364120046428013e-05,0.0004311759068492741

==> data/simulator/1D/phase/bell_state/L2/L22.dat <==
x,L2 
0,0.0004296506869239634
1,2.8697160061882856e-05
2,1.645009759378866e-05
4,3.426707981917602e-06
8,3.0160982499912524e-07
16,1.708900166450581e-08


==> data/simulator/1D/phase/bell_state/L2/L23.dat <==
x,L2 
0,0.0007815374104683803
1,8.17965261781868e-05
2,1.3902464949946337e-05
4,4.165221127955822e-06
8, 1.9386538615381956e-06
16,5.87360398735134e-07

==> data/simulator/1D/phase/bell_state/L2/L24.dat <==
x,L2 
0,0.0006652739805828268
1,4.596534389009678e-05
2,1.0519057660511167e-05
4,4.3753299269021695e-06
8, 1.2833985955206478e-06
16,5.402665212629887e-07

==> data/simulator/1D/phase/bell_state/L2/L25.dat <==
x,L2 
0,0.00040680619552811275
1,5.377780553398117e-05
2,1.533394799139607e-05
4,6.264947895345249e-06
8, 2.76258491735001e-06
16,7.927364391873919e-07

==> data/simulator/1D/phase/bell_state/length_circuits/l2qb.dat <==
x,q2,q3,q4,q5
0,23,46,92,184
1,71,142,284,568
2,119,238,476,952
4,215,430,860,1720
8,407,814,1628,3256
16,791,1582,3164,6328


==> data/simulator/1D/phase/bell_state/qft/qb2.dat <==
x,rv,q0,q1,q2,q3,q4,q5
0,0.5,0.49999999999999994,0.5,0.5,0.5,0.5,0.5
1,0.3535533905932738,0.3629570418905755,0.35321365756314577,0.3495111310553375,0.3517034324725723,0.3533284765744878,0.35345146991045645
2,0.0,3.5320680547965774e-05,3.5142090136594095e-05,3.5283392656476785e-05,3.5315144650602636e-05,-3.5331083051908967e-06,-3.5344946802534174e-06
3,0.3535533905932738,0.3350812282495674,0.34820731665405225,0.35388352769199843,0.35360920971299564,0.35406588986851184,0.35374775258742164


==> data/simulator/1D/phase/bell_state/qft/qb3.dat <==
x,rv,q0,q1,q2,q3
0,0.25,0.25,0.25,0.25,0.25
1,0.23096988312782168,0.20746827543448212,0.22612372329428673,0.2288114304600523,0.2301944575106213
2,0.1767766952966369,0.16435240242990762,0.17410582648894482,0.17511906093569374,0.17556513338877608
3,0.09567085809127246,0.0968630181057559,0.09416921584897794,0.09557998396274132,0.09568185735558608
4,0.0,2.3922822218373297e-05,2.4794943828532656e-05,2.4848454536497372e-05,2.4934884509284306e-05
5,0.09567085809127246,0.08949387771783861,0.08896349357720172,0.09314587258388557,0.09473001454959509
6,0.1767766952966369,0.1777226195590347,0.17872851703407536,0.1765994570004058,0.17638785114936711
7,0.23096988312782168,0.23683308327901448,0.2306179885048429,0.23068712072354502,0.2299408423557903


==> data/simulator/1D/phase/bell_state/qft/qb4.dat <==
x,rv,q0,q1,q2,q3,q4,q5
0,0.125,0.125,0.125,0.125,0.125,0.125,0.12499999999999999
1,0.1225981600504038,0.13682331765875297,0.12377966623174669,0.12405671333550757,0.12218273771557336,0.12302314261612504,0.12259796502828862
2,0.11548494156391084,0.12060370725250813,0.11398393787580945,0.11484017817936816,0.11493218255614175,0.11576017040971816,0.11527693149717586
3,0.10393370153781815,0.1076202207477088,0.1031080440847759,0.1039500375726686,0.10293655509677865,0.10414857124680617,0.1039649374417751
4,0.08838834764831845,0.10183865608490188,0.0912937018981916,0.08967659378641422,0.08800110056914673,0.08892061095897104,0.08854726836834055
5,0.06944627912745027,0.06461618245859467,0.06647628410182498,0.06896834564883852,0.06903065459290031,0.0696733611783083,0.06933128183285162
6,0.04783542904563623,0.04340920267791536,0.04667151956663452,0.048226206722603665,0.04692492862334105,0.048330120007562816,0.047703405991688264
7,0.024386290252016034,0.020097375233220673,0.022732326090008855,0.025642447350981108,0.024777116117365255,0.02435517101290866,0.024239690627075938
8,0.0,1.83490441109485e-05,1.766113914113263e-05,1.7805362264338942e-05,1.763917272065781e-05,-1.7728219442642565e-06,-1.7670700770812342e-06
9,0.024386290252016034,0.02320474314650393,0.027343567577172344,0.024470694253767543,0.024205875393219844,0.024003505017342594,0.024066435961444876
10,0.04783542904563623,0.04020213938194826,0.04772562852408764,0.04847558966747042,0.048333735156477285,0.047847070946458535,0.0481411397247198
11,0.06944627912745027,0.07152664293249356,0.0668017336438302,0.06905065974195587,0.06876611264229632,0.06996690709118436,0.06922238776822183
12,0.08838834764831845,0.08761917360100051,0.08928219938015373,0.08997435410448193,0.08905541050380111,0.08868221217267701,0.08847088303422274
13,0.10393370153781815,0.11311771709964935,0.10313457720279168,0.10297937509327253,0.1034665090429513,0.10444818928332514,0.10384405386767986
14,0.11548494156391084,0.12060370725250813,0.1151864734124772,0.11582527509328086,0.11530965649052681,0.11562855606681877,0.11557093872590568
15,0.1225981600504038,0.125,0.1208648694469174,0.12308939642448624,0.12219730083782011,0.12273580886051254,0.12221024208547888


==> data/simulator/1D/phase/bell_state/qft/qb5.dat <==
x,rv,q0,q1,q2,q3
0,0.0625,0.0625,0.0625,0.0625,0.0625
1,0.06219904541701231,0.061970505962144144,0.06493073409472892,0.06398432453408245,0.062082793097850184
2,0.0612990800252019,0.061970505962144144,0.060329802061966274,0.06170787216071581,0.06176744022532499
3,0.05980877098326305,0.05695631601406098,0.05779180425230773,0.05918777439951271,0.059543368029847714
4,0.05774247078195542,0.06144073326065005,0.05733314001612614,0.058158219344092384,0.05785467583122849
5,0.05512007902177219,0.04950191751379692,0.05334969175903952,0.05440341699925883,0.05449912598519695
6,0.05196685076890908,0.04674218111997219,0.0521018944276527,0.051641735643381745,0.05143738118414282
7,0.048313153335171055,0.053363472401649764,0.04680811545553797,0.048108211881730034,0.04804551816567505
8,0.04419417382415922,0.048133960305509614,0.04335046034179929,0.04388327074148088,0.04338639171840505
9,0.03964958026022784,0.04228325559140302,0.043195723171015894,0.040155078222760134,0.039902940543481404
10,0.034723139563725136,0.03547067567764754,0.03401868510549375,0.03416433872957073,0.034145842147808504
11,0.029462296051624853,0.029335534018640804,0.029324007349224163,0.029295731061310004,0.029800040473047015
12,0.023917714522818115,0.024411027547263084,0.025068273862158517,0.024766725822617273,0.024590582820615298
13,0.0181427923284039,0.018201643537326617,0.01796620114972121,0.018881961571211962,0.018412642580984195
14,0.012193145126008017,0.016271740253322422,0.0137328746848387,0.012562502567876107,0.011515251672147007
15,0.006126071270597538,0.008136273193027828,0.007513264155306077,0.006590719086325808,0.006469680768580174
16,0.0,1.2866803902334626e-05,1.2502404470359893e-05,1.2577514715374655e-05,1.2468267291353447e-05
17,0.006126071270597537,1.2866803902334626e-05,0.007513264155306077,0.005552593923936262,0.006347589886483464
18,0.012193145126008017,0.008136273193027828,0.012536583487008113,0.013154077597911751,0.012756629157279972
19,0.0181427923284039,0.021532429549066253,0.01796620114972121,0.017200689473255527,0.017865506226018495
20,0.023917714522818115,0.02573859469786512,0.024247479039932757,0.023488479090780983,0.023723662289655015
21,0.029462296051624853,0.03043960737334366,0.02873883797580789,0.029312185328912593,0.029099647068041783
22,0.034723139563725136,0.03639126722065988,0.03676498302556834,0.03615417423714512,0.03519335602599421
23,0.03964958026022784,0.04228325559140302,0.04038821687212063,0.039928801338777874,0.039995738381468915
24,0.04419417382415922,0.04602650778468549,0.044065896186112646,0.04452508796448479,0.04369493547799291
25,0.048313153335171055,0.055200784474254264,0.04908244659897984,0.048544037498348035,0.04740108260382336
26,0.05196685076890908,0.055200784474254264,0.05371417136116814,0.05137100553272596,0.0518355140671995
27,0.05512007902177219,0.06302921299323438,0.056912518813016684,0.05590691853883283,0.05461902397131575
28,0.05774247078195542,0.057547445372184605,0.0569507641441884,0.05756219123837306,0.05731002765011083
29,0.05980877098326306,0.0651041010330515,0.05954810073688103,0.060634723198767,0.059708817937056714
30,0.0612990800252019,0.0661077076380091,0.0611870465483247,0.06078810248855971,0.060632718557410564
31,0.06219904541701231,0.06355814256212784,0.06107279120820013,0.06356388299874355,0.062208484523730734


==> data/simulator/1D/phase/bell_state/qft/real_vec_2.dat <==
x,v
0,0.7071067811865475
1,0
2,0
3,0.7071067811865475


==> data/simulator/1D/phase/bell_state/qft/real_vec_3.dat <==
x,v
0,0.7071067811865475
1,0
2,0
3,0
4,0
5,0
6,0
7,0.7071067811865475


==> data/simulator/1D/phase/bell_state/qft/real_vec_4.dat <==
x,v
0,0.7071067811865475
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0.7071067811865475


==> data/simulator/1D/phase/bell_state/qft/real_vec_5.dat <==
x,v
0,0.7071067811865475
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0.7071067811865475

==> data/simulator/2D/homogenization/fft_hom_energy.dat <==
x,thr,qft
0,0.001,79.3333332422917
1,0.001,72.82291651743814
2,0.001,69.99721482842442
3,0.001,68.77078180996435
4,0.001,68.23847581509688
5,0.001,68.00744022823086
6,0.001,67.9071643663897
7,0.001,67.86364185713309
8,0.001,67.84475187925395
9,0.001,67.83655310417481
10,0.001,67.83299460806495
11,0.001,67.8314501219141
12,0.001,67.83077977202565
13,0.001,67.83048882155471
14,0.001,67.830362540969
15,0.001,67.83030773168733
16,0.001,67.83028394293669
17,0.001,67.8302736179582
18,0.001,67.83026913663073
19,0.001,67.83026719161016
20,0.001,67.8302663474172

==> data/simulator/2D/homogenization/fft_hom_errors.dat <==
x,thr,qft
0,0.001,0.2946278300427123
1,0.001,0.18414239293654566
2,0.001,0.12131445291271224
3,0.001,0.07992291319132648
4,0.001,0.05265384214018049
5,0.001,0.03468876422817795
6,0.001,0.02285322997844185
7,0.001,0.015055887174651929
8,0.001,0.009918936571752997
9,0.001,0.0065346732193969905
10,0.001,0.004305093976093102
11,0.001,0.002836229681383043
12,0.001,0.0018685303619918338
13,0.001,0.0012310024595692114
14,0.001,0.0008109940765694105
15,0.001,0.0005342892592276234
16,0.001,0.00035199395504036286
17,0.001,0.00023189637868475558
18,0.001,0.0001527751533145049
19,0.001,0.00010064946939940704
20,0.001,6.630865995286414e-05

==> data/simulator/2D/homogenization/qft_hom_el_m9.dat <==
x,th,qft
0,0.0001,79.3333332422917
1,0.0001,72.82304127269944
2,0.0001,69.99732204393818
3,0.0001,68.77083167540182
4,0.0001,68.23840849858641
5,0.0001,68.00740078231064
6,0.0001,67.90713991216415
7,0.0001,67.86363066076109
8,0.0001,67.84475544778482
9,0.0001,67.83655232807726
10,0.0001,67.8329880184104
11,0.0001,67.83144764523561
12,0.0001,67.83077385978382
13,0.0001,67.83048721089031
14,0.0001,67.83036189132355
15,0.0001,67.8303082774339
16,0.0001,67.83028473687233
17,0.0001,67.83027400196956
18,0.0001,67.83026960623957
19,0.0001,67.83026777625
20,0.0001,67.8302668941001
21,0.0001,67.83026659886092
22,0.0001,67.83026621609261


==> data/simulator/2D/homogenization/qft_hom_energy.dat <==
x,thr,qft
0,0.001,79.3333332422917
1,0.001,72.83026489022055
2,0.001,69.96769761083988
3,0.001,68.7915800860473
4,0.001,68.23325028497635
5,0.001,68.00504936882531
6,0.001,67.94221262561993
7,0.001,67.88357680091588
8,0.001,67.89412528724822
9,0.001,67.86922322180013
10,0.001,67.85086781070534
11,0.001,67.85535308896476
12,0.001,67.84054330957164
13,0.001,67.85241031542898
14,0.001,67.86927774233675
15,0.001,67.87533900188943
16,0.001,67.8694111027733
17,0.001,67.86284387747642
18,0.001,67.8488183524702
19,0.001,67.85862543956664
20,0.001,67.87061335662378
21,0.001,67.84125939295978
22,0.001,67.87591632352269
23,0.001,67.88654912735186
24,0.001,67.88593459256042
25,0.001,67.88671185857413
26,0.001,67.93676723782723
27,0.001,67.92663137493506
28,0.001,67.85308450585825
29,0.001,67.85443609190004
30,0.001,67.85994141980902
31,0.001,67.84450188398823
32,0.001,67.84903442394761
33,0.001,67.8531791842627
34,0.001,67.85838397778735
35,0.001,67.84413007499089
36,0.001,67.86398972812114
37,0.001,67.8442096088313
38,0.001,67.8692905788452
39,0.001,67.84691084711747
40,0.001,67.84622240313752
41,0.001,67.84353370886457
42,0.001,67.87015677824314
43,0.001,67.92134902761308
44,0.001,67.90742234811742
45,0.001,67.86196530832491
46,0.001,67.84552027762146
47,0.001,67.84810460260678
48,0.001,67.86447356578556
49,0.001,67.84269651776246
50,0.001,67.83567900237489
51,0.001,67.89574258036276
52,0.001,67.84066681323677
53,0.001,67.84535504171087
54,0.001,67.85416126559073
55,0.001,67.86393028177164
56,0.001,67.87191152047092
57,0.001,67.88585681964437
58,0.001,67.9129614484257
59,0.001,67.86815356418569
60,0.001,67.85911866911776
61,0.001,67.85912653851558
62,0.001,67.84273405525192
63,0.001,67.85017810068877
64,0.001,67.84665200680523
65,0.001,67.87821686177256
66,0.001,67.8629725310667
67,0.001,67.87977362645276
68,0.001,67.8466828787293
69,0.001,67.86742489902369
70,0.001,67.87123828687608
71,0.001,67.87070550850058
72,0.001,67.84986003073155
73,0.001,67.87020946318634
74,0.001,67.85688309485633
75,0.001,67.86210942086865
76,0.001,67.84741438235042
77,0.001,67.84686625106477
78,0.001,67.84985432465291
79,0.001,67.85414239066256
80,0.001,67.87129461661681
81,0.001,67.89900767821953
82,0.001,67.86339304242264
83,0.001,67.87520611803484
84,0.001,67.86403763721466
85,0.001,67.84612702641559
86,0.001,67.85167815078671
87,0.001,67.8451318337863
88,0.001,67.87234737011548
89,0.001,67.9112527389629
90,0.001,67.94017672125113
91,0.001,67.96289243241345
92,0.001,67.92842160334973
93,0.001,67.93851135824372
94,0.001,67.86668492475434
95,0.001,67.87723370087156
96,0.001,67.85428963543008
97,0.001,67.86953370511421
98,0.001,67.8678719242076
99,0.001,67.86481553024115

==> data/simulator/2D/homogenization/qft_hom_err_m9.dat <==
x,th,qft
0,0.0001,0.2946278300427123
1,0.0001,0.18414153434127253
2,0.0001,0.12131725927625941
3,0.0001,0.079926602315818
4,0.0001,0.052657668526453226
5,0.0001,0.03468260010845888
6,0.0001,0.022844641116683388
7,0.0001,0.01503229901678523
8,0.0001,0.009909296870483125
9,0.0001,0.006535845394059475
10,0.0001,0.004299556606459762
11,0.0001,0.0028231873991158636
12,0.0001,0.0018607812359459992
13,0.0001,0.0012252306593094483
14,0.0001,0.0008107742162429883
15,0.0001,0.0005369562776612427
16,0.0001,0.0003578281561753446
17,0.0001,0.00024149300851726032
18,0.0001,0.00016600165997476173
19,0.0001,0.0001228173681426048
20,0.0001,0.000123226668911769
21,0.0001,0.00011056451598823042
22,0.0001,8.236692191996225e-05

==> data/simulator/2D/homogenization/qft_hom_errors.dat <==
x,thr,qft
0,0.0001,0.2946278300427123
1,0.0001,0.1841543735344719
2,0.0001,0.12121628189488393
3,0.0001,0.07945358667814348
4,0.0001,0.052310863500745146
5,0.0001,0.03439189320408902
6,0.0001,0.02277313627028094
7,0.0001,0.015344153475590698
8,0.0001,0.010220921011025397
9,0.0001,0.007635444406853815
10,0.0001,0.005727148762525489
11,0.0001,0.004532468060001975
12,0.0001,0.003724671127879464
13,0.0001,0.0031719738241707735
14,0.0001,0.0034637129930102364
15,0.0001,0.00318635866303768
16,0.0001,0.003380182342734455
17,0.0001,0.004306160063895478
18,0.0001,0.0047320597247057635
19,0.0001,0.003646694498251791
20,0.0001,0.0038339286669689613
21,0.0001,0.004629452449105485
22,0.0001,0.003955727694382887
23,0.0001,0.002699266391602062
24,0.0001,0.0021687324809368013
25,0.0001,0.0021148400396636727
26,0.0001,0.0023947717531876194
27,0.0001,0.0027387534141765607
28,0.0001,0.002519206839285747
29,0.0001,0.0018067478944379855
30,0.0001,0.0018529517437895161
31,0.0001,0.002720536322962673
32,0.0001,0.0035126102895152427
33,0.0001,0.003911670530320187
34,0.0001,0.003734445714171491
35,0.0001,0.0035045013894894656
36,0.0001,0.002816895924256124
37,0.0001,0.002762657109214123
38,0.0001,0.0029827128987891384
39,0.0001,0.0031920737298457413
40,0.0001,0.0020240416174974454
41,0.0001,0.0022040258468368004
42,0.0001,0.003014857353836899
43,0.0001,0.0032481495803334823
44,0.0001,0.002827337716518984
45,0.0001,0.0022679686417653557
46,0.0001,0.002222394357211359
47,0.0001,0.0017906025886216754
48,0.0001,0.0031254643548808978
49,0.0001,0.00210816176646342
50,0.0001,0.0020624886934045347
51,0.0001,0.0015462483629747226
52,0.0001,0.0015598849436960095
53,0.0001,0.001557974563731081
54,0.0001,0.001874907266736474
55,0.0001,0.0022591182105767176
56,0.0001,0.0024583065819056855
57,0.0001,0.0016408430404988308
58,0.0001,0.0018928409189472191
59,0.0001,0.001992102057632843
60,0.0001,0.0015427140997845959
61,0.0001,0.001394576733286127
62,0.0001,0.0012982754696644013
63,0.0001,0.0009934289317987755
64,0.0001,0.001402392796188982
65,0.0001,0.003252300020474157
66,0.0001,0.004223380669046096
67,0.0001,0.0041930738265473465
68,0.0001,0.003220361651145045
69,0.0001,0.002367668510372831
70,0.0001,0.001680024166230329
71,0.0001,0.0016012664180538305
72,0.0001,0.0017668104335058878
73,0.0001,0.0016145158762383477
74,0.0001,0.0021486879825751114
75,0.0001,0.001849552476372986
76,0.0001,0.00202396704873723
77,0.0001,0.0018616408701642706
78,0.0001,0.0017374646942576774
79,0.0001,0.0020021204462651655
80,0.0001,0.0017143645256435804
81,0.0001,0.0014796890425538731
82,0.0001,0.0016633825423531781
83,0.0001,0.0018972353622082607
84,0.0001,0.0018739941520351995
85,0.0001,0.002181727468692721
86,0.0001,0.0024450829635465944
87,0.0001,0.0026377307718430834
88,0.0001,0.002338577048773324
89,0.0001,0.002139434669602812
90,0.0001,0.002496288054740383
91,0.0001,0.0028658321145199677
92,0.0001,0.0023575487827290037
93,0.0001,0.0020346266329369827
94,0.0001,0.002372230462774647
95,0.0001,0.0018566507204373403
96,0.0001,0.0016913601375175506
97,0.0001,0.0017527310563338978
98,0.0001,0.0020257613162789696
99,0.0001,0.0024697352474917092

==> data/simulator/2D/homogenization/shboard.dat <==
x,t1,t2,th
0,0.08680221749034844,  0.08680555823567682,0.01
1,0.03390877598311226,0.033908420876398004,0.01
2,0.08252701616651414,0.08253403823830485,0.01
3,0.03581594270198396,0.03582206502401042,0.01
4,0.04499503971577434,0.04498216416911993,0.01
5,0.019520293778084508,0.019523508653900956,0.01
6,0.02125392836853779,0.02124908913802681,0.01
7,0.00921546842266796,0.009222694891113603,0.01

==> data/simulator/2D/random2/L2/m_0.dat <==
0 0 0.04343921237145665
1 0 0.16300869833235834
2 0 0.0005078600971389485
3 0 0.03247146080116971

0 1 0.2751950944697732
1 1 0.09180040487030605
2 1 0.0005078600971389486
3 1 0.07037890516921474

0 2 0.0005078600971389485
1 2 0.0005078600971389486
2 2 0.0005078600971389485
3 2 0.0005078600971389485

0 3 0.12209082047819314
1 3 0.13841732861830058
2 3 0.0005078600971389485
3 3 0.6475424985291368


==> data/simulator/2D/random2/L2/m_1.dat <==
0 0 0.0157729223251728
1 0 0.04576399945531743
2 0 0.0005078600971389485
3 0 0.0008180160576101713

0 1 0.02298640914399216
1 1 0.07459336067160571
2 1 0.0005078600971389486
3 1 0.07436063738814358

0 2 0.0005078600971389485
1 2 0.0005078600971389486
2 2 0.0005078600971389485
3 2 0.0005078600971389485

0 3 0.03599122058784752
1 3 0.002610961111031651
2 3 0.0005078600971389485
3 3 0.02127087427466834

==> data/simulator/2D/random2/L2/m_2.dat <==
0 0 0.0075782628855378675
1 0 0.003141577879007706
2 0 0.0005078600971389485
3 0 0.008474878913170348

0 1 0.031208711414016113
1 1 0.03559820043725681
2 1 0.0005078600971389486
3 1 0.005859818299103425

0 2 0.0005078600971389485
1 2 0.0005078600971389486
2 2 0.0005078600971389485
3 2 0.0005078600971389485

0 3 0.001018874324269661
1 3 0.01649480021411187
2 3 0.0005078600971389485
3 3 0.03161852344260874


==> data/simulator/2D/random2/L2/m_4.dat <==
0 0 0.0013289048905580358
1 0 0.0007309501076730606
2 0 0.0005078600971389485
3 0 0.017085778735784415

0 1 0.018821471617946107
1 1 0.029681365727736164
2 1 0.0005078600971389486
3 1 0.004840290768654443

0 2 0.0005078600971389485
1 2 0.0005078600971389486
2 2 0.0005078600971389485
3 2 0.0005078600971389485

0 3 0.008197100610992176
1 3 0.020678142058314197
2 3 0.0005078600971389485
3 3 0.006591618951776512

==> data/simulator/2D/random2/L2/m_8.dat <==
0 0 0.0030647766679567923
1 0 0.013327836077741684
2 0 5.078600973484324e-05
3 0 0.00483660226614551

0 1 0.006872202758221441
1 1 0.003407084736251953
2 1 5.0786009734843246e-05
3 1 0.0020669362485618015

0 2 5.078600973484324e-05
1 2 5.0786009734843246e-05
2 2 5.078600973484324e-05
3 2 5.078600973484324e-05

0 3 0.0030631963031302134
1 3 0.0024850687317630182
2 3 5.078600973484324e-05
3 3 0.0028348160511084686



==> data/simulator/2D/random2/qft/m_0.dat <==
0 0 9.490289087352295
1 0 2.2714305291862784
2 0 0.0005078600971389485
3 0 2.4669106883198064

0 1 0.7184292637954907
1 1 0.5562499537559698
2 1 0.0005078600971389486
3 1 0.7184292637954905

0 2 0.0005078600971389485
1 2 0.0005078600971389486
2 2 0.0005078600971389485
3 2 0.0005078600971389485

0 3 0.32114334884752427
1 3 0.7864676872445764
2 3 0.0005078600971389485
3 3 0.0005078600971389485



==> data/simulator/2D/random2/qft/m_1.dat <==
0 0 9.431076952655665
1 0 2.388675228063319
2 0 0.0005078600971389485
3 0 2.4336212114610265

0 1 0.4662205784697096
1 1 0.7226437192978815
2 1 0.0005078600971389486
3 1 0.7224109960144194

0 2 0.0005078600971389485
1 2 0.0005078600971389486
2 2 0.0005078600971389485
3 2 0.0005078600971389485

0 3 0.40724294873786987
1 3 0.6454393975152442
2 3 0.0005078600971389485
3 3 0.6693212329009441


==> data/simulator/2D/random2/qft/m_2.dat <==
0 0 9.4392716120953
1 0 2.431297649639629
2 0 0.0005078600971389485
3 0 2.442914106431807

0 1 0.4120254579117013
1 1 0.6836485590635326
2 1 0.0005078600971389486
3 1 0.6539101769253792

0 2 0.0005078600971389485
1 2 0.0005078600971389486
2 2 0.0005078600971389485
3 2 0.0005078600971389485

0 3 0.4442530436499871
1 3 0.6645451588403877
2 3 0.0005078600971389485
3 3 0.6796688820688845

==> data/simulator/2D/random2/qft/m_4.dat <==
0 0 9.44552097009028
1 0 2.4351701776263095
2 0 0.0005078600971389485
3 0 2.417353448782852

0 1 0.4620556409436635
1 1 0.6183689928985396
2 1 0.0005078600971389486
3 1 0.6528906493949302

0 2 0.0005078600971389485
1 2 0.0005078600971389486
2 2 0.0005078600971389485
3 2 0.0005078600971389485

0 3 0.4514312699367096
1 3 0.6273722165679616
2 3 0.0005078600971389485
3 3 0.6414587396744993


==> data/simulator/2D/random2/qft/m_8.dat <==
0 0 9.449914651648795
1 0 2.421111391440895
2 0 5.078600973484324e-05
3 0 2.439275829784782

0 1 0.4501063720839389
1 1 0.6446432738900238
2 1 5.0786009734843246e-05
3 1 0.645983422377714

0 2 5.078600973484324e-05
1 2 5.0786009734843246e-05
2 2 5.078600973484324e-05
3 2 5.078600973484324e-05

0 3 0.4462973656288476
1 3 0.6455652898945128
2 3 5.078600973484324e-05
3 3 0.6508851746773843



==> data/simulator/2D/random3/L2/m_0.dat <==
0 0 1.0658145992269006
1 0 0.624481787071135
2 0 0.7128826746004887
3 0 0.742877933477696
4 0 0.0018250159727745449
5 0 1.9366551498893538
6 0 0.7128826746004886
7 0 1.7803485253584055

0 1 7.035562219921652
1 1 4.7740259231707345
2 1 4.779142548000395
3 1 0.9296174473572282
4 1 0.0018250159727745449
5 1 1.0674644328382965
6 1 4.381865573297335
7 1 3.878578861218032

0 2 6.245612021233523
1 2 3.029285225953987
2 2 1.2161151095596494
3 2 5.4368681237707195
4 2 0.0018250159727745449
5 2 1.4964725255240114
6 2 1.2161151095596492
7 2 3.029285225953987

0 3 6.551264249495319
1 3 4.489153124402808
2 3 1.1023585158503768
3 3 2.665155210544268
4 3 0.001825015972774545
5 3 3.4538821076817383
6 3 2.732959994642156
7 3 2.8549016136654815

0 4 0.0018250159727745449
1 4 0.0018250159727745449
2 4 0.0018250159727745449
3 4 0.001825015972774545
4 4 0.0018250159727745449
5 4 0.0018250159727745449
6 4 0.0018250159727745449
7 4 0.001825015972774545

0 5 6.795763099191336
1 5 2.8549016136654815
2 5 1.1023585158503768
3 5 3.155143150755964
4 5 0.0018250159727745449
5 5 2.3000547730006202
6 5 1.1023585158503768
7 5 2.85855164561103

0 6 4.9252906249107475
1 6 2.5110506182599313
2 6 1.2161151095596492
3 6 1.4964725255240114
4 6 0.0018250159727745449
5 6 5.4368681237707195
6 6 1.5703531075194
7 6 3.704827834671589

0 7 7.309297977919692
1 7 4.930626701634599
2 7 3.8509260257050775
3 7 0.9296174473572281
4 7 0.001825015972774545
5 7 0.9296174473572282
6 7 3.7400659630099438
7 7 4.075538323879256



==> data/simulator/2D/random3/L2/m_1.dat <==
0 0 0.6785313619403261
1 0 0.20337090679933392
2 0 0.0798679570843774
3 0 0.20191944085336536
4 0 0.0018020849447406564
5 0 0.2610320813090569
6 0 0.07986795708437744
7 0 0.20092026690786824

0 1 0.17773198064335588
1 1 0.01141819068039316
2 1 0.23205973830894783
3 1 0.08926423818775531
4 1 0.0018020849447406564
5 1 0.04656034278285564
6 1 0.008790802789347388
7 1 0.011418190680393181

0 2 0.12168638523852435
1 2 0.20877152148845898
2 2 0.060271302300412444
3 2 0.16918767164552734
4 2 0.0018020849447406564
5 2 0.40241606814273073
6 2 0.060271302300412444
7 2 0.5172577088977548

0 3 0.04376164236936711
1 3 0.06667831664133184
2 3 0.21848119852751646
3 3 0.07942866720357518
4 3 0.0018020849447406564
5 3 0.08749321500483798
6 3 0.21848119852751652
7 3 0.1908704508590692

0 4 0.0018020849447406564
1 4 0.0018020849447406564
2 4 0.0018020849447406564
3 4 0.0018020849447406564
4 4 0.0018020849447406564
5 4 0.0018020849447406564
6 4 0.0018020849447406562
7 4 0.0018020849447406566

0 5 0.15595804309465958
1 5 0.023736149186021266
2 5 0.21565137933045533
3 5 0.033741467821356785
4 5 0.0018020849447406564
5 5 0.020012942855359792
6 5 0.29488831628381035
7 5 0.11954694927076037

0 6 0.005642736575425087
1 6 0.14599430418530995
2 6 0.060271302300412444
3 6 0.025672096956797175
4 6 0.0018020849447406562
5 6 0.20575996805196228
6 6 0.060271302300412444
7 6 0.19355063278249593

0 7 0.07387646926628508
1 7 0.10462488154261629
2 7 0.30273022422388546
3 7 0.3184343218521233
4 7 0.0018020849447406566
5 7 0.2665508319801242
6 7 0.08727479702864398
7 7 0.2689523206487392



==> data/simulator/2D/random3/L2/m_2.dat <==
0 0 0.05176629855311887
1 0 0.1359099319414128
2 0 0.13807472641878019
3 0 0.21036473556767657
4 0 0.0018020849447406564
5 0 0.03578669373651527
6 0 0.16920785210328246
7 0 0.3095095883522488

0 1 0.03640443646297069
1 1 0.05595546535874229
2 1 0.07943703652368074
3 1 0.02675176221188058
4 1 0.0018020849447406564
5 1 0.12769949942173622
6 1 0.10246982833539607
7 1 0.2287514288154769

0 2 0.056577816617066214
1 2 0.03387236122673981
2 2 0.060271302300412444
3 2 0.07149274489248532
4 2 0.0018020849447406564
5 2 0.020838257740618822
6 2 0.060271302300412444
7 2 0.0620475792264241

0 3 0.06064504293525615
1 3 0.0977232845193341
2 3 0.007970360327700274
3 3 0.029942658193261
4 3 0.0018020849447406564
5 3 0.03592154387128965
6 3 0.12196985594950269
7 3 0.12236794182552305

0 4 0.0018020849447406564
1 4 0.0018020849447406564
2 4 0.0018020849447406564
3 4 0.0018020849447406564
4 4 0.0018020849447406564
5 4 0.0018020849447406564
6 4 0.0018020849447406562
7 4 0.0018020849447406566

0 5 0.1338164276262352
1 5 0.010238271772865435
2 5 0.024920168367315868
3 5 0.12187028334103345
4 5 0.0018020849447406564
5 5 0.03592154387128992
6 5 0.007385595108847544
7 5 0.044101464817753566

0 6 0.07924476910106591
1 6 0.08828616022202067
2 6 0.060271302300412444
3 6 0.053817321291765
4 6 0.0018020849447406562
5 6 0.08974783561087567
6 6 0.060271302300412444
7 6 0.31607688181452254

0 7 0.015931907044692342
1 7 0.06783010866431904
2 7 0.08508908308861571
3 7 0.06919904772405944
4 7 0.0018020849447406566
5 7 0.1967818387675686
6 7 0.030223651050221165
7 7 0.06783010866431906



==> data/simulator/2D/random3/L2/m_4.dat <==
0 0 0.021882705619425735
1 0 0.010787820452442877
2 0 0.008578821128243704
3 0 0.006462927756950943
4 0 0.0018020849447406564
5 0 0.05268514474745771
6 0 0.032609794889551014
7 0 0.0689757181077388

0 1 0.05428506232732457
1 1 0.06216942386622998
2 1 0.01527406198595631
3 1 0.10097701432214667
4 1 0.0018020849447406564
5 1 0.009773196275359488
6 1 0.030223651050221078
7 1 0.04146542406611442

0 2 0.020590382619465445
1 2 0.02110152085852954
2 2 0.060271302300412444
3 2 0.019298613911026757
4 2 0.0018020849447406564
5 2 0.005969033176782795
6 2 0.060271302300412444
7 2 0.041527946110029385

0 3 0.06345902752103691
1 3 0.02362239290703716
2 3 0.03904519044525103
3 3 0.011525232139416194
4 3 0.0018020849447406564
5 3 0.03467559687959998
6 3 0.04466637141943316
7 3 0.020420514445951485

0 4 0.0018020849447406564
1 4 0.0018020849447406564
2 4 0.0018020849447406564
3 4 0.0018020849447406564
4 4 0.0018020849447406564
5 4 0.0018020849447406564
6 4 0.0018020849447406562
7 4 0.0018020849447406566

0 5 0.0591241419777452
1 5 0.027015733274698712
2 5 0.05225305008818234
3 5 0.05679374941293336
4 5 0.0018020849447406564
5 5 0.039399673976562494
6 5 0.03372251384586295
7 5 0.09415719222677321

0 6 0.14430352424659237
1 6 0.031357375111994004
2 6 0.060271302300412444
3 6 0.060755813218923725
4 6 0.0018020849447406562
5 6 0.045432911810868074
6 6 0.06387547218989376
7 6 0.07335026342592159

0 7 0.08887917713431241
1 7 0.09066346987267737
2 7 0.021155511111619313
3 7 0.06636919080800738
4 7 0.0018020849447406566
5 7 0.08051852839976836
6 7 0.05619645995596729
7 7 0.002733080884056772



==> data/simulator/2D/random3/L2/m_8.dat <==
0 0 0.006988651673655255
1 0 0.004746096127115296
2 0 0.0031026362146384418
3 0 0.015372915687543504
4 0 0.00018020849454839869
5 0 0.0043402260745814296
6 0 0.018120110393668225
7 0 0.03371111481008499

0 1 0.00462844965728825
1 1 0.01044247848206728
2 1 0.005337463717972851
3 1 0.010493093575054457
4 1 0.00018020849454839869
5 1 0.08077560683271638
6 1 0.053187001488264996
7 1 0.0250704576831966

0 2 0.019824093611374147
1 2 0.01912941864702639
2 2 0.01797412408403018
3 2 0.021368047404980856
4 2 0.0001802084945483987
5 2 0.0060296398619984395
6 2 0.005098980758518119
7 2 0.02752862089078434

0 3 0.008430274581952026
1 3 0.02532016849435781
2 3 0.022032223293211275
3 3 0.020012942855359712
4 3 0.0001802084945483987
5 3 0.016766672839794605
6 3 0.001365716854238753
7 3 0.02661804481817414

0 4 0.00018020849454839869
1 4 0.00018020849454839869
2 4 0.0001802084945483987
3 4 0.0001802084945483987
4 4 0.00018020849454839869
5 4 0.00018020849454839869
6 4 0.00018020849454839869
7 4 0.0001802084945483987

0 5 0.007954706047549193
1 5 0.017979125651040418
2 5 0.04587284429750684
3 5 0.048740815351962175
4 5 0.00018020849454839869
5 5 0.011974633415276532
6 5 0.012770048037163978
7 5 0.007808540866669933

0 6 0.023422209385549595
1 6 0.01394567929810114
2 6 0.01797412408403018
3 6 0.04188604756035768
4 6 0.00018020849454839869
5 6 0.018628626792902492
6 6 0.061893178750604703
7 6 0.009697818280435219

0 7 0.010698052664377407
1 7 0.005757693489118032
2 7 0.010783536776769435
3 7 0.0037515618027620596
4 7 0.0001802084945483987
5 7 0.017410972458594243
6 7 0.010567798245313387
7 7 0.043248846356708115



==> data/simulator/2D/random3/ini_vec.dat <==
0 0 0.13436424411240122
0 1 0.49543508709194095
0 2 0.0938595867742349
0 3 0.762280082457942

1 0 0.8474337369372327
1 1 0.4494910647887381
1 2 0.02834747652200631
1 3 0.0021060533511106927

2 0 0.763774618976614
2 1 0.651592972722763
2 2 0.8357651039198697
2 3 0.4453871940548014

3 0 0.2550690257394217
3 1 0.7887233511355132
3 2 0.43276706790505337
3 3 0.7215400323407826


==> data/simulator/2D/random3/mirrored_ini_vec.dat <==
0 0 0.13436424411240122
0 1 0.49543508709194095
0 2 0.0938595867742349
0 3 0.762280082457942
0 4 0.762280082457942
0 5 0.0938595867742349
0 6 0.49543508709194095
0 7 0.13436424411240122

1 0 0.8474337369372327
1 1 0.4494910647887381
1 2 0.02834747652200631
1 3 0.0021060533511106927
1 4 0.0021060533511106927
1 5 0.02834747652200631
1 6 0.4494910647887381
1 7 0.8474337369372327

2 0 0.763774618976614
2 1 0.651592972722763
2 2 0.8357651039198697
2 3 0.4453871940548014
2 4 0.4453871940548014
2 5 0.8357651039198697
2 6 0.651592972722763
2 7 0.763774618976614

3 0 0.2550690257394217
3 1 0.7887233511355132
3 2 0.43276706790505337
3 3 0.7215400323407826
3 4 0.7215400323407826
3 5 0.43276706790505337
3 6 0.7887233511355132
3 7 0.2550690257394217

4 0 0.2550690257394217
4 1 0.7887233511355132
4 2 0.43276706790505337
4 3 0.7215400323407826
4 4 0.7215400323407826
4 5 0.43276706790505337
4 6 0.7887233511355132
4 7 0.2550690257394217

5 0 0.763774618976614
5 1 0.651592972722763
5 2 0.8357651039198697
5 3 0.4453871940548014
5 4 0.4453871940548014
5 5 0.8357651039198697
5 6 0.651592972722763
5 7 0.763774618976614

6 0 0.8474337369372327
6 1 0.4494910647887381
6 2 0.02834747652200631
6 3 0.0021060533511106927
6 4 0.0021060533511106927
6 5 0.02834747652200631
6 6 0.4494910647887381
6 7 0.8474337369372327

7 0 0.13436424411240122
7 1 0.49543508709194095
7 2 0.0938595867742349
7 3 0.762280082457942
7 4 0.762280082457942
7 5 0.0938595867742349
7 6 0.49543508709194095
7 7 0.13436424411240122

==> data/simulator/2D/random3/qft/m_0.dat <==
0 0 29.765932196094806
1 0 1.154041722314496
2 0 1.154041722314496
3 0 2.8262037111762104
4 0 0.0018250159727745449
5 0 1.6324264947645528
6 0 1.154041722314496
7 0 0.001825015972774545

0 1 2.307969103482155
1 1 4.160925942469388
2 1 6.9256357276363865
3 1 0.0018250159727745449
4 1 0.0018250159727745449
5 1 1.9989068961682992
6 1 6.528358752933327
7 1 3.2654788805166852

0 2 7.206880538968711
1 2 2.307969103482155
2 2 1.1540417223144963
3 2 1.632426494764553
4 2 0.0018250159727745449
5 2 2.307969103482155
6 2 1.154041722314496
7 2 2.3079691034821552

0 3 2.5817048614801945
1 3 1.632426494764553
2 3 0.001825015972774545
3 3 3.827538780721556
4 3 0.001825015972774545
5 3 4.616265677859026
6 3 1.6324264947645533
7 3 0.001825015972774545

0 4 0.0018250159727745449
1 4 0.0018250159727745449
2 4 0.0018250159727745449
3 4 0.001825015972774545
4 4 0.0018250159727745449
5 4 0.0018250159727745449
6 4 0.0018250159727745449
7 4 0.001825015972774545

0 5 2.8262037111762104
1 5 0.0018250159727745449
2 5 0.0018250159727745449
3 5 4.317526720933252
4 5 0.0018250159727745449
5 5 3.462438343177908
6 5 0.0018250159727745449
7 5 0.0018250159727745449

0 6 5.886559142645936
1 6 2.8262037111762104
2 6 1.154041722314496
3 6 2.307969103482155
4 6 0.0018250159727745449
5 6 1.6324264947645526
6 6 1.632426494764553
7 6 1.6324264947645528

0 7 2.5817048614801945
1 7 4.317526720933252
2 7 5.99741920534107
3 7 0.001825015972774545
4 7 0.001825015972774545
5 7 0.0018250159727745449
6 7 5.886559142645936
7 7 3.462438343177909



==> data/simulator/2D/random3/qft/m_1.dat <==
0 0 31.510278157262032
1 0 1.575152602586297
2 0 0.36129109062963
3 0 3.771001085507272
4 0 0.0018020849447406564
5 0 3.8301137259629634
6 0 0.36129109062962994
7 0 1.9794437762934993

0 1 4.905325097082853
1 1 0.6245181713817399
2 1 1.914433441327044
3 1 1.020706701517758
4 1 0.0018020849447406564
5 1 0.8848821205471469
6 1 2.1377023768466445
7 1 0.6245181713817399

0 2 1.0829549029737127
1 2 5.128482807947683
2 2 0.0018020849447406566
3 2 3.9736293006516936
4 2 0.0018020849447406564
5 2 3.4020255608634353
6 2 0.0018020849447406564
7 2 5.854512038333897

0 3 3.925797745645758
1 3 2.7900483129969236
2 3 0.8820523013500859
3 3 1.0829549029737127
4 3 0.0018020849447406564
5 3 1.2498767851821257
6 3 0.8820523013500858
7 3 2.6658561787791863

0 4 0.0018020849447406564
1 4 0.0018020849447406564
2 4 0.0018020849447406564
3 4 0.0018020849447406564
4 4 0.0018020849447406564
5 4 0.0018020849447406564
6 4 0.0018020849447406562
7 4 0.0018020849447406566

0 5 4.125517431109785
1 5 2.8329904804522346
2 5 0.884882120547147
3 5 1.1961250379986446
4 5 0.0018020849447406564
5 5 1.1423706273219283
6 5 0.805645183593792
7 5 2.976273578909016

0 6 0.9556257811597633
1 6 5.483248633621452
2 6 0.0018020849447406564
3 6 3.8301137259629634
4 6 0.0018020849447406562
5 6 4.010201597058129
6 6 0.0018020849447406562
7 6 5.530804962218638

0 7 4.653716647173212
1 7 0.5084750991587305
2 7 1.8437629554121064
3 7 1.249876785182126
4 7 0.0018020849447406566
5 7 1.1979932953101269
6 7 2.2337679766646357
7 7 0.8820523013500859


==> data/simulator/2D/random3/qft/m_16.dat <==
0 0 30.835454163489693
1 0 1.7723933089024677
2 0 0.4323910622113149
3 0 3.6080359339684174
4 0 0.00018020849454839869
5 0 3.5726682429684393
6 0 0.43737251627640417
7 0 1.776605751782506

0 1 4.7060645918541795
1 1 0.6198245440423412
2 1 2.1487954017787194
3 1 0.9478765110249843
4 1 0.00018020849454839869
5 1 0.8912373364985876
6 1 2.153815597833142
7 1 0.6226592155086773

0 2 0.9559989849280557
1 2 5.3318644835193565
2 2 0.0658620227479129
3 2 3.7903376314013255
4 2 0.0001802084945483987
5 2 3.8195980391766096
6 2 0.08336711108475289
7 2 5.345083676619396

0 3 3.980030102440418
1 3 2.8394056754653447
2 3 1.0847242754594335
3 3 1.1661416829645774
4 3 0.0001802084945483987
5 3 1.1671495292143232
6 3 1.0596984558129248
7 3 2.8442207691830723

0 4 0.00018020849454839869
1 4 0.00018020849454839869
2 4 0.0001802084945483987
3 4 0.0001802084945483987
4 4 0.00018020849454839869
5 4 0.00018020849454839869
6 4 0.00018020849454839869
7 4 0.0001802084945483987

0 5 3.972469889300577
1 5 2.8504643014054176
2 5 1.1021145325394548
3 5 1.161721368825965
4 5 0.00018020849454839869
5 5 1.169748488215466
6 5 1.0766650660770642
7 5 2.865682091614068

0 6 0.9661891878023663
1 6 5.329840002347701
2 6 0.05101552937235487
3 6 3.8132254562306516
4 6 0.00018020849454839869
5 6 3.759374542285814
6 6 0.02935605952092276
7 6 5.339227124369596

0 7 4.728116836089982
1 7 0.6131971617299058
2 7 2.1518306433539647
3 7 0.9390142045875192
4 7 0.0001802084945483987
5 7 0.9071660508695202
6 7 2.130595221775416
7 7 0.6169898687407631



==> data/simulator/2D/random3/qft/m_2.dat <==
0 0 30.779980496768587
1 0 1.9144334413270438
2 0 0.5792337741327875
3 0 3.779446380221583
4 0 0.0018020849447406564
5 0 3.6048683383904216
6 0 0.6103668998172899
7 0 2.08803309773788

0 1 4.691188679976527
1 1 0.669055446060089
2 1 2.0670561431123113
3 1 0.9046907011181221
4 1 0.0018020849447406564
5 1 1.0591419627517389
6 1 2.248963007971388
7 1 0.38434855188586986

0 2 0.9046907011181222
1 2 5.303381968209402
2 2 0.0018020849447406566
3 2 3.732948884113681
4 2 0.0018020849447406564
5 2 3.7836033712655475
6 2 0.0018020849447406564
7 2 5.399301908662566

0 3 3.908914345079869
1 3 2.7590033451189213
2 3 1.092563139549902
3 3 1.192326228370549
4 3 0.0018020849447406564
5 3 1.1264620263059981
6 3 1.222503355827105
7 3 2.979094571463779

0 4 0.0018020849447406564
1 4 0.0018020849447406564
2 4 0.0018020849447406564
3 4 0.0018020849447406564
4 4 0.0018020849447406564
5 4 0.0018020849447406564
6 4 0.0018020849447406562
7 4 0.0018020849447406566

0 5 3.83574296038889
1 5 2.84648835786539
2 5 1.0756133315102865
3 5 1.0405132868362543
4 5 0.0018020849447406564
5 5 1.1264620263059981
6 5 1.093147904768755
7 5 2.812625164820502

0 6 1.0405132868362543
1 6 5.425540489658163
2 6 0.0018020849447406564
3 6 3.858258950297931
4 6 0.0018020849447406562
5 6 3.714693793395291
6 6 0.0018020849447406562
7 6 5.0211774476216195

0 7 4.74352502348419
1 7 0.5452698720370277
2 7 2.0614040965473763
3 7 0.8622434156059432
4 7 0.0018020849447406566
5 7 1.1282243020975713
6 7 2.1162695285857707
7 7 0.5452698720370277



==> data/simulator/2D/random3/qft/m_4.dat <==
0 0 30.80986408970228
1 0 1.6706453048612022
2 0 0.4497378688422511
3 0 3.5626187168969556
4 0 0.0018020849447406564
5 0 3.6217667894013643
6 0 0.47376884260355845
7 0 1.7095477912778922

0 1 4.781878178766822
1 1 0.5509305568351167
2 1 2.1312191176500357
3 1 0.830465449007856
4 1 0.0018020849447406564
5 1 0.9216692670546431
6 1 2.1162695285857707
7 1 0.5716345566352323

0 2 0.9818589003546538
1 2 5.3583558502946715
2 2 0.0018020849447406566
3 2 3.823740242917193
4 2 0.0018020849447406564
5 2 3.810410662182949
6 2 0.0018020849447406564
7 2 5.295726383326112

0 3 3.9061003604940883
1 3 2.8803490225452926
2 3 1.0614883094323513
3 3 1.1508583380378719
4 3 0.0018020849447406564
5 3 1.1970591670568878
6 3 1.1451998712970355
7 3 2.836306115192304

0 4 0.0018020849447406564
1 4 0.0018020849447406564
2 4 0.0018020849447406564
3 4 0.0018020849447406564
4 4 0.0018020849447406564
5 4 0.0018020849447406564
6 4 0.0018020849447406562
7 4 0.0018020849447406566

0 5 3.91043524603738
1 5 2.8837423629129546
2 5 1.1527865499657846
3 5 1.1055898207643544
4 5 0.0018020849447406564
5 5 1.2017832441538503
6 5 1.0668109860317394
7 5 2.9508838218650286

0 6 0.816964993488596
1 6 5.305896954324148
2 6 0.0018020849447406564
3 6 3.86519744222509
4 6 0.0018020849447406562
5 6 3.7590087171952984
6 6 0.0018020849447406562
7 6 5.2639040660102205

0 7 4.81647229357381
1 7 0.7037634505740241
2 7 2.167648690747611
3 7 0.8650732725219952
4 7 0.0018020849447406566
5 7 0.8509239349302343
6 7 2.2026896395919593
7 7 0.61036689981729



==> data/simulator/2D/random3/qft/m_8.dat <==
0 0 30.83873544699536
1 0 1.7737774132585156
2 0 0.43805641149936897
3 0 3.58445456034145
4 0 0.00018020849454839869
5 0 3.564741418579325
6 0 0.45927915810767567
7 0 1.744812394575546

0 1 4.722964666782209
1 1 0.623542459183414
2 1 2.1518306433539647
3 1 0.9209493697549482
4 1 0.00018020849454839869
5 1 1.0122180701627188
6 1 2.093306178147727
7 1 0.6381704383845433

0 2 0.9810926113465626
1 2 5.318124910789115
2 2 0.08004751132918328
3 2 3.825809676411147
4 2 0.0001802084945483987
5 2 3.798411989144168
6 2 0.05697440648663498
7 2 5.309725708545358

0 3 3.977989662597077
1 3 2.882046798132613
2 3 1.1225657231708135
3 3 1.1423706273219283
4 3 0.0001802084945483987
5 3 1.1791502430170824
6 3 1.101899216731841
7 3 2.8301085848200818

0 4 0.00018020849454839869
1 4 0.00018020849454839869
2 4 0.0001802084945483987
3 4 0.0001802084945483987
4 4 0.00018020849454839869
5 4 0.00018020849454839869
6 4 0.00018020849454839869
7 4 0.0001802084945483987

0 5 3.961604681967576
1 5 2.874705755289296
2 5 1.0546606555800955
3 5 1.1136427548253256
4 5 0.00018020849454839869
5 5 1.1504089367620114
6 5 1.0877634518404384
7 5 2.8645351705049253

0 6 0.984690727120738
1 6 5.351200008734243
2 6 0.08004751132918328
3 6 3.7625555814458087
4 6 0.00018020849454839869
5 6 3.785813002213264
6 6 0.00018020849454839869
7 6 5.327556511155707

0 7 4.7168950637751195
1 7 0.6188576741904648
2 7 2.135709642859222
3 7 0.9276909015272405
4 7 0.0001802084945483987
5 7 0.9488534357885969
6 7 2.1570609778813052
7 7 0.5698511343446386



==> data/simulator/2D/sin3/L2/m_0.dat <==
0 0 0.0015999999595806003
1 0 0.0016000000401041182
2 0 0.0016000000658683248
3 0 0.0016000000401053564
4 0 0.0015999999595806003
5 0 0.0016000000401048611
6 0 0.0016000000658658124
7 0 0.0016000000401060993

0 1 0.0016000000401039482
1 1 0.2713222602072986
2 1 0.7552348939041341
3 1 0.37219304966176914
4 1 0.0016000000401051088
5 1 0.03443330088382488
6 1 0.38090140971119035
7 1 0.672813702352391

0 2 0.0016000000658683248
1 2 0.044009149918889476
2 2 0.7044496536254883
3 2 0.7237282611196773
4 2 0.0016000000658670686
5 2 0.13915263100809647
6 2 0.0964808464050293
7 2 0.3150583436604061

0 3 0.0016000000401055895
1 3 0.5650344379023173
2 3 0.38388825804059895
3 3 2.602728796378708
4 3 0.0016000000401051088
5 3 1.1699728752942289
6 3 0.025931716224931508
7 3 0.8050198108361454

0 4 0.0015999999595806003
1 4 0.0016000000401051088
2 4 0.0016000000658670686
3 4 0.0016000000401051088
4 4 0.0015999999595806003
5 4 0.0016000000401051088
6 4 0.0016000000658670686
7 4 0.0016000000401051088

0 5 0.001600000040104628
1 5 0.15084778550534036
2 5 5.539213421022936
3 5 0.25958304477487704
4 5 0.0016000000401051088
5 5 1.1699728751879426
6 5 0.13915263100809605
7 5 0.3721930496617696

0 6 0.0016000000658658124
1 6 0.6028804853429697
2 6 0.46718311309814453
3 6 0.5864356583394201
4 6 0.0016000000658670686
5 6 0.0259317162249311
6 6 0.29390525817871094
7 6 0.24918065204844395

0 7 0.0016000000401062693
1 7 0.5101216323450668
2 7 1.3134129646504045
3 7 0.03443330088382488
4 7 0.0016000000401051088
5 7 0.527193974725856
6 7 0.044009149918889476
7 7 0.03584599478882563



==> data/simulator/2D/sin3/L2/m_1.dat <==
0 0 0.0015999999595806003
1 0 0.0016000000401041182
2 0 0.0016000000658683248
3 0 0.0016000000401053564
4 0 0.0015999999595806003
5 0 0.0016000000401048611
6 0 0.0016000000658658124
7 0 0.0016000000401060993

0 1 0.0016000000401039482
1 1 0.20983708890045402
2 1 0.03912040299980356
3 1 0.29216260837758945
4 1 0.0016000000401051088
5 1 0.1082750852370921
6 1 0.1614859238056959
7 1 0.04027109218393399

0 2 0.0016000000658683248
1 2 0.11252947720918685
2 2 0.07630729675292969
3 2 0.04844946497759661
4 2 0.0016000000658670686
5 2 0.12914985857957903
6 2 0.08603382110595703
7 2 0.06603745915922975

0 3 0.0016000000401055895
1 3 0.04694909977163286
2 3 0.11601227542930433
3 3 0.06185663779300635
4 3 0.0016000000401051088
5 3 0.014842938654078042
6 3 0.17916030977852412
7 3 0.08573849098874103

0 4 0.0015999999595806003
1 4 0.0016000000401051088
2 4 0.0016000000658670686
3 4 0.0016000000401051088
4 4 0.0015999999595806003
5 4 0.0016000000401051088
6 4 0.0016000000658670686
7 4 0.0016000000401051088

0 5 0.001600000040104628
1 5 0.2485328849981918
2 5 0.283387399451324
3 5 0.11143546176706454
4 5 0.0016000000401051088
5 5 0.06185663779300635
6 5 0.19416194247138555
7 5 0.05946416782583208

0 6 0.0016000000658658124
1 6 0.014672596650668326
2 6 0.1159658432006836
3 6 0.37162454159848074
4 6 0.0016000000658670686
5 6 0.1910975754609461
6 6 0.10135173797607422
7 6 0.11732254693794404

0 7 0.0016000000401062693
1 7 0.17079181598867343
2 7 0.2687035818194182
3 7 0.11702797414844178
4 7 0.0016000000401051088
5 7 0.015633393056736722
6 7 0.17350076235924833
7 7 0.05009581259713244



==> data/simulator/2D/sin3/L2/m_2.dat <==
0 0 0.0015999999595806003
1 0 0.0016000000401041182
2 0 0.0016000000658683248
3 0 0.0016000000401053564
4 0 0.0015999999595806003
5 0 0.0016000000401048611
6 0 0.0016000000658658124
7 0 0.0016000000401060993

0 1 0.0016000000401039482
1 1 0.15949284694158516
2 1 0.002443639037287086
3 1 0.04332680629934238
4 1 0.0016000000401051088
5 1 0.07572254532121798
6 1 0.08943587480468743
7 1 0.005071830026759372

0 2 0.0016000000658683248
1 2 0.02689698598485816
2 2 0.026760101318359375
3 2 0.06040743300646155
4 2 0.0016000000658670686
5 2 0.07096902933710487
6 2 0.06746959686279297
7 2 0.08805793893995047

0 3 0.0016000000401055895
1 3 0.005497884027614308
2 3 0.10349960087149963
3 3 0.03107244272648177
4 3 0.0016000000401051088
5 3 0.06874351573740145
6 3 0.10914356167357674
7 3 0.001890876211593221

0 4 0.0015999999595806003
1 4 0.0016000000401051088
2 4 0.0016000000658670686
3 4 0.0016000000401051088
4 4 0.0015999999595806003
5 4 0.0016000000401051088
6 4 0.0016000000658670686
7 4 0.0016000000401051088

==> data/simulator/2D/sin3/L2/m_4.dat <==
0 0 0.0015999999595806003
1 0 0.0016000000401041182
2 0 0.0016000000658683248
3 0 0.0016000000401053564
4 0 0.0015999999595806003
5 0 0.0016000000401048611
6 0 0.0016000000658658124
7 0 0.0016000000401060993

0 1 0.0016000000401039482
1 1 0.11642888300709407
2 1 0.011518108621613272
3 1 0.07948751377309726
4 1 0.0016000000401051088
5 1 0.0068975846398995014
6 1 0.02689698598485816
7 1 0.06237726283823086

0 2 0.0016000000658683248
1 2 0.02831897220715692
2 2 0.019336700439453125
3 2 0.04411443089068316
4 2 0.0016000000658670686
5 2 0.08540931609140798
6 2 0.06650161743164062
7 2 0.05135935244197855

0 3 0.0016000000401055895
1 3 0.04066925121103315
2 3 0.07539220806123001
3 3 0.0760723483272458
4 3 0.0016000000401051088
5 3 0.03358392787729403
6 3 0.06662598077385809
7 3 0.007024025185431085

0 4 0.0015999999595806003
1 4 0.0016000000401051088
2 4 0.0016000000658670686
3 4 0.0016000000401051088
4 4 0.0015999999595806003
5 4 0.0016000000401051088
6 4 0.0016000000658670686
7 4 0.0016000000401051088

0 5 0.001600000040104628
1 5 0.02173428684009736
2 5 0.008418806336132234
3 5 0.057703804247034585
4 5 0.0016000000401051088
5 5 0.08276450922750257
6 5 0.08790916786748347
7 5 0.10701770710195513

0 6 0.0016000000658658124
1 6 0.0457625371958584
2 6 0.017048358917236328
3 6 0.03281156813340004
4 6 0.0016000000658670686
5 6 0.0040899711186607405
6 6 0.11521053314208984
7 6 0.026193115903687555

0 7 0.0016000000401062693
1 7 0.030447293050633206
2 7 0.0775692773400948
3 7 0.030815752582437822
4 7 0.0016000000401051088
5 7 0.01691074299062656
6 7 0.017117456269854715
7 7 0.0032735615604543725



==> data/simulator/2D/sin3/L2/m_8.dat <==
0 0 0.00015999999595806003
1 0 0.0001600000024344324
2 0 0.00016000000453001136
3 0 0.00016000000243567055
4 0 0.00015999999595806003
5 0 0.00016000000243517528
6 0 0.0001600000045274992
7 0 0.00016000000243641344

0 1 0.00016000000243426247
1 1 0.06089754410829244
2 1 0.05276734558851236
3 1 0.005497884027613864
4 1 0.00016000000243542292
5 1 0.004216707899817298
6 1 0.015378223814209934
7 1 0.007690239675389066

0 2 0.00016000000453001136
1 2 0.0014190438117712592
2 2 0.008194923400878906
3 2 0.018425962027213215
4 2 0.00016000000452875529
5 2 0.010288904339141834
6 2 0.017048358917236328
7 2 0.015027253833015836

0 3 0.0001600000024359036
1 3 0.0024420730992695816
2 3 0.03844129134798878
3 3 0.01144221085774479
4 3 0.00016000000243542292
5 3 0.015539813764440025
6 3 0.02660413427706018
7 3 0.008122877819807115

0 4 0.00015999999595806003
1 4 0.00016000000243542292
2 4 0.00016000000452875529
3 4 0.00016000000243542292
4 4 0.00015999999595806003
5 4 0.00016000000243542292
6 4 0.00016000000452875529
7 4 0.00016000000243542292

0 5 0.00016000000243494223
1 5 0.012032925249859775
2 5 0.03711768936913616
3 5 0.012076448671473061
4 5 0.00016000000243542292
5 5 0.0006635441463422824
6 5 0.04320733792977525
7 5 0.04388637470449419

0 6 0.0001600000045274992
1 6 0.020269006610293298
2 6 0.012295722961425781
3 6 0.02660413427706059
4 6 0.00016000000452875529
5 6 0.007897441540344824
6 6 0.022027015686035156
7 6 0.02374719272681104

0 7 0.00016000000243658336
1 7 0.005071830026759372
2 7 0.017117456269854715
3 7 0.012457596895456642
4 7 0.00016000000243542292
5 7 0.010626364477024808
6 7 0.004892003378429549
7 7 0.026517179666197876



==> data/simulator/2D/sin3/ini_vec.dat <==
0 0 0.0
1 0 0.0
2 0 0.0
3 0 -0.0

0 1 0.0
1 1 1.0
2 1 1.2246467991473532e-16
3 1 -1.0

0 2 0.0
1 2 1.2246467991473532e-16
2 2 1.4997597826618576e-32
3 2 -1.2246467991473532e-16

0 3 -0.0
1 3 -1.0
2 3 -1.2246467991473532e-16
3 3 1.0

==> data/simulator/2D/sin3/mirrored_ini_vec.dat <==
0 0 0.0
1 0 0.0
2 0 0.0
3 0 -0.0
4 0 -0.0
5 0 0.0
6 0 0.0
7 0 0.0

0 1 0.0
1 1 1.0
2 1 1.2246467991473532e-16
3 1 -1.0
4 1 -1.0
5 1 1.2246467991473532e-16
6 1 1.0
7 1 0.0

0 2 0.0
1 2 1.2246467991473532e-16
2 2 1.4997597826618576e-32
3 2 -1.2246467991473532e-16
4 2 -1.2246467991473532e-16
5 2 1.4997597826618576e-32
6 2 1.2246467991473532e-16
7 2 0.0

0 3 -0.0
1 3 -1.0
2 3 -1.2246467991473532e-16
3 3 1.0
4 3 1.0
5 3 -1.2246467991473532e-16
6 3 -1.0
7 3 -0.0

0 4 -0.0
1 4 -1.0
2 4 -1.2246467991473532e-16
3 4 1.0
4 4 1.0
5 4 -1.2246467991473532e-16
6 4 -1.0
7 4 -0.0

0 5 0.0
1 5 1.2246467991473532e-16
2 5 1.4997597826618576e-32
3 5 -1.2246467991473532e-16
4 5 -1.2246467991473532e-16
5 5 1.4997597826618576e-32
6 5 1.2246467991473532e-16
7 5 0.0

0 6 0.0
1 6 1.0
2 6 1.2246467991473532e-16
3 6 -1.0
4 6 -1.0
5 6 1.2246467991473532e-16
6 6 1.0
7 6 0.0

0 7 0.0
1 7 0.0
2 7 0.0
3 7 -0.0
4 7 -0.0
5 7 0.0
6 7 0.0
7 7 0.0



==> data/simulator/2D/sin3/qft/m_0.dat <==
0 0 0.0016
1 0 0.0016000001
2 0 0.0016000001
3 0 0.0016000001
4 0 0.0016
5 0 0.0016000001
6 0 0.0016000001
7 0 0.0016000001

0 1 0.0016000001
1 1 6.557105
2 1 6.6358013
3 1 3.2006202
4 1 0.0016000001
5 1 2.8628604
6 1 7.771938
7 1 6.1556134

0 2 0.0016000001
1 2 7.4350452
2 2 8.70445
3 2 3.7851958
4 2 0.0016000001
5 2 3.2006202
6 2 7.903519
7 2 7.7060947

0 3 0.0016000001
1 3 2.2633927
2 3 2.6775792
3 3 1.4311559
4 3 0.0016000001
5 3 0.0016
6 3 3.0355358
7 3 2.0234072

0 4 0.0016
1 4 0.0016000001
2 4 0.0016000001
3 4 0.0016000001
4 4 0.0016
5 4 0.0016000001
6 4 0.0016000001
7 4 0.0016000001

0 5 0.0016000001
1 5 2.6775794
2 5 2.477746
3 5 1.4311559
4 5 0.0016000001
5 5 0.0016000001
6 5 3.2006202
7 5 3.2006202

0 6 0.0016000001
1 6 6.7881556
2 6 8.467183
3 6 3.6479032
4 6 0.0016000001
5 6 3.0355358
6 6 7.7060947
7 6 7.640217

0 7 0.0016000001
1 7 6.3183055
2 7 8.70445
3 7 2.8628604
4 7 0.0016000001
5 7 3.355621
6 7 7.4350452
7 7 6.864273



==> data/simulator/2D/sin3/qft/m_1.dat <==
0 0 0.0016
1 0 0.0016000001
2 0 0.0016000001
3 0 0.0016000001
4 0 0.0016
5 0 0.0016000001
6 0 0.0016000001
7 0 0.0016000001

0 1 0.0016000001
1 1 6.61859
2 1 7.4301567
3 1 3.1205897
4 1 0.0016000001
5 1 2.7201521
6 1 7.2295504
7 1 6.788156

0 2 0.0016000001
1 2 7.2785068
2 2 8.076307
3 2 3.013018
4 2 0.0016000001
5 2 3.1906173
6 2 8.086034
7 2 7.324999

0 3 0.0016000001
1 3 2.8753762
2 3 2.945455
3 3 1.1097163
4 3 0.0016000001
5 3 1.1567299
6 3 3.2406278
7 3 2.7426887

0 4 0.0016
1 4 0.0016000001
2 4 0.0016000001
3 4 0.0016000001
4 4 0.0016
5 4 0.0016000001
6 4 0.0016000001
7 4 0.0016000001

0 5 0.0016000001
1 5 2.5798943
2 5 2.77808
3 5 1.2830083
4 5 0.0016000001
5 5 1.1097163
6 5 3.2556293
7 5 2.8878913

0 6 0.0016000001
1 6 7.405709
2 6 7.884034
3 6 3.433092
4 6 0.0016000001
5 6 2.87037
6 6 7.8986483
7 6 7.508359

0 7 0.0016000001
1 7 6.999219
2 7 7.65974
3 7 2.945455
4 7 0.0016000001
5 7 2.8127937
6 7 7.564537
7 7 6.7783313




==> data/simulator/2D/sin3/qft/m_2.dat <==
0 0 0.0016
1 0 0.0016000001
2 0 0.0016000001
3 0 0.0016000001
4 0 0.0016
5 0 0.0016000001
6 0 0.0016000001
7 0 0.0016000001

0 1 0.0016000001
1 1 6.6689343
2 1 7.3885927
3 1 2.871754
4 1 0.0016000001
5 1 2.7527046
6 1 7.480472
7 1 6.833499

0 2 0.0016000001
1 2 7.4179335
2 2 8.02676
3 2 3.1218748
4 2 0.0016000001
5 2 2.9904985
6 2 8.06747
7 2 7.3029785

0 3 0.0016000001
1 3 2.833925
2 3 2.9579678
3 3 1.2026453
4 3 0.0016000001
5 3 1.2403164
6 3 3.170611
7 3 2.830318

0 4 0.0016
1 4 0.0016000001
2 4 0.0016000001
3 4 0.0016000001
4 4 0.0016
5 4 0.0016000001
6 4 0.0016000001
7 4 0.0016000001

0 5 0.0016000001
1 5 2.665057
2 5 3.0155199
3 5 1.0435245
4 5 0.0016000001
5 5 1.0996692
6 5 3.1581063
7 5 2.9354448

0 6 0.0016000001
1 6 7.405709
2 6 7.874291
3 6 3.2218702
4 6 0.0016000001
5 6 3.0218487
6 6 8.022794
7 6 7.3847303

0 7 0.0016000001
1 7 6.812714
2 7 7.3103185
3 7 2.9229312
4 7 0.0016000001
5 7 2.7874246
6 7 7.364137
7 7 6.840863



==> data/simulator/2D/sin3/qft/m_4.dat <==
0 0 0.0016
1 0 0.0016000001
2 0 0.0016000001
3 0 0.0016000001
4 0 0.0016
5 0 0.0016000001
6 0 0.0016000001
7 0 0.0016000001

0 1 0.0016000001
1 1 6.7119985
2 1 7.379518
3 1 2.9079146
4 1 0.0016000001
5 1 2.8353248
6 1 7.4179335
7 1 6.76605

0 2 0.0016000001
1 2 7.4193554
2 2 7.9806633
3 2 3.105582
4 2 0.0016000001
5 2 3.1468768
6 2 7.9334984
7 2 7.339677

0 3 0.0016000001
1 3 2.7877579
2 3 2.9860752
3 3 1.0955005
4 3 0.0016000001
5 3 1.2051568
6 3 3.1280935
7 3 2.821403

0 4 0.0016
1 4 0.0016000001
2 4 0.0016000001
3 4 0.0016000001
4 4 0.0016
5 4 0.0016000001
6 4 0.0016000001
7 4 0.0016000001

0 5 0.0016000001
1 5 2.8066928
2 5 3.0530486
3 5 1.1138691
4 5 0.0016000001
5 5 1.0888084
6 5 3.1493766
7 5 2.9354448

0 6 0.0016000001
1 6 7.3452735
2 6 7.9829516
3 6 3.094279
4 6 0.0016000001
5 6 3.0655575
6 6 8.115211
7 6 7.3648434

0 7 0.0016000001
1 7 6.79798
2 7 7.313467
3 7 2.859243
4 7 0.0016000001
5 7 2.8453379
6 7 7.4081535
7 7 6.831701


==> data/simulator/2D/sin3/qft/m_8.dat <==
0 0 0.00016
1 0 0.00016
2 0 0.00016000001
3 0 0.00016
4 0 0.00016
5 0 0.00016
6 0 0.00016000001
7 0 0.00016

0 1 0.00016
1 1 6.7675295
2 1 7.3382688
3 1 2.833925
4 1 0.00016
5 1 2.8242104
6 1 7.375658
7 1 6.820737

0 2 0.00016000001
1 2 7.392455
2 2 8.008195
3 2 3.0430415
4 2 0.00016000001
5 2 3.0717564
6 2 7.9829516
7 2 7.4060636

0 3 0.00016
1 3 2.8308692
2 3 3.0230262
3 3 1.1830151
4 3 0.00016
5 3 1.1871127
6 3 3.0880716
7 3 2.8203042

0 4 0.00016
1 4 0.00016
2 4 0.00016000001
3 4 0.00016
4 4 0.00016
5 4 0.00016
6 4 0.00016000001
7 4 0.00016

0 5 0.00016
1 5 2.816394
2 5 3.0243497
3 5 1.1594964
4 5 0.00016
5 5 1.1709093
6 5 3.1046748
7 5 2.8723135

0 6 0.00016000001
1 6 7.370767
2 6 8.012296
3 6 3.0880716
4 6 0.00016000001
5 6 3.0693648
6 6 8.022027
7 6 7.367289

0 7 0.00016
1 7 6.833499
2 7 7.4081535
3 7 2.8408847
4 7 0.00016
5 7 2.8178008
6 7 7.3959284
7 7 6.80191



==> data/simulator/MLQAE/amp_error.dat <==
x,th,ml1,ml2,ml3
1,0.5,0.00831958958061772,0.0027578026959629255,0.000895820496865174
2,0.25,0.004715024960651042,0.001618346902595602,0.00043639723980640644
4,0.125,0.0026967566546603505,0.0008637003030297585,0.0002895927955667399
8,0.0625,0.0013304278642689439,0.00040959689611327123,0.00015686358489110043
16,0.03125,0.0006521887512681668,0.00022937779454211936,6.500405988098201e-05
32,0.015625,0.0003840947684723783,0.00012062531796497967,3.692416769909168e-05
64,0.0078125,0.0001899458626777206,5.687491024249147e-05,1.7849489865767733e-05
128,0.00390625,8.76852222103186e-05,3.1929651812759866e-05,9.021027033736529e-06
256,0.001953125,5.209827611631357e-05,1.5874167815910224e-05,4.341925725017681e-06


==> data/simulator/MLQAE/ibmq_santiago/amp_100.dat <==
x,err,th
1,0.013534994715341697
2,0.016769589758734826
4,0.013977213254209031
8,0.005905195219312209
16,0.0005964052205006953
32,0.0005583654042391473
64,0.000680287629936549
128,0.00010682003153866804

==> data/simulator/MLQAE/ibmq_santiago/amp_1000.dat <==
x,err,th
1,0.02002638074842472
2,0.01899195950943
4,0.015579911551286518
8,0.007278523116182711
16,0.002990812217278722
32,0.0010770188099875622
64,0.00036469829995317005
128,0.0001994313907884293

==> data/simulator/MLQAE/ibmq_santiago/amp_10000.dat <==
x,err,th
1,0.0006905438593037105
2,0.0003990750186653624
4,0.00022088707696638066
8,0.00011747829567615442
16,0.00014516108444634913
32,0.00013964988290652292
64,6.375175212531282e-05
128,1.5047442317439596e-05


==> data/simulator/MLQAE/ibmq_santiago/shots_error.dat <==
x,th,amp_1,amp_2,amp_3
128,0.08838834764831843,0.00853044557668805,0.006574715407666433,0.002155560037284156
256,0.0625,0.005574630409448313,0.005185528228503023,0.0017849789445857523
512,0.044194173824159216,0.00466257045569591,0.005118757453722414,0.001426800670761182
1024,0.03125,0.0037015404153712293,0.005290266781212706,0.0010539230482289753
2048,0.022097086912079608,0.003460805759264988,0.004983817946679823,0.00129630519485765
4096,0.015625,0.0030938314322237394,0.005027633346186723,0.0012806395153316145
8192,0.011048543456039804,0.002484662348167797,0.005096554080270279,0.001015882887069249
16384,0.0078125,0.0025016262964787455,0.005159650056995402,0.0010215891551166162






==> data/simulator/MLQAE/shots_error.dat <==
x,th,amp_1,amp_2,amp_3,amp_4
128,0.08838834764831843,0.008395368249049212,0.004148210993344992,0.0023775890363195635,0.0012736395083770816
256,0.0625,0.005431548514950127,0.002819912438891987,0.0015824256986275854,0.000835900519423925
512,0.044194173824159216,0.0038697853187510006,0.001912067916254981,0.0011470357688208592,0.0006656486207734746
1024,0.03125,0.0026709808314871616,0.0013593554816832883,0.0008459794511422545,0.000425243397552249
2048,0.022097086912079608,0.0017939721414827056,0.0010686531044106333,0.0005046170436300201,0.00028606396673900805
4096,0.015625,0.0013000212356879463,0.000681954150910914,0.0004247881556268079,0.00022580712264210428
8192,0.011048543456039804,0.0010493419946607263,0.0005226466459449059,0.0002758287230234013,0.00015178434884146217
16384,0.0078125,0.0007007327782337125,0.0003683251000369936,0.0002024003074215274,0.00011593717127541812

